When More Reformulations Hurt: Avoiding Drift using Ranker Feedback

Modern retrieval pipelines increasingly rely on query reformulation and neural reranking to improve effectiveness, but this comes at a significant computational cost and introduces a fundamental tradeoff between recall and query drift. Generating many reformulated queries can substantially increase recall, yet naively merging or exhaustively reranking their results is prohibitively expensive. In this work, we argue that the core challenge is not reformulation generation itself, but the adaptive selection of reformulations and their retrieved documents under a strict inference budget. We propose ReformIR, a budget-aware retrieval framework that treats query reformulations as first-class features and performs online relevance estimation using a strong reranker as a teacher. Given multiple reformulated queries, ReformIR constructs a large candidate pool and learns a lightweight surrogate model that estimates document utility from reformulation-specific retrieval signals. Under a fixed reranking budget, the surrogate adaptively prioritizes both reformulations and documents, selectively querying a teacher reranker anchored to the original query. This process increases recall while actively suppressing drift through online feature selection over reformulations. We conduct extensive experiments on the MSMARCO passage corpora and TREC Deep Learning benchmarks (DL19-DL22). Our results show that ReformIR consistently outperforms existing reformulation strategies, particularly as the number of reformulations increases, where prior methods suffer from severe quality degradation due to drift. Our findings also suggest a shift in retrieval system design, rather than using large language models as rerankers, their capacity is more effectively leveraged in the reformulation stage with feedback-driven optimization.

==> fig/error_plot.txt <==
1,, , , 0.87
2,, , , 0.67
3,, , , 0.37
4, , , , 0.34
5, , , , 0.26
6, , , , 0.2


==> fig/genqr_ensemble_varying_n.txt <==
0, 0.488, 0.488, 0.488, 0.488
3,0.488, 0.521, 0.537, 0.575
5,0.488, 0.5, 0.537, 0.584
10,0.488, 0.5, 0.536, 0.575
15,0.488, 0.5, 0.523, 0.589
25,0.488, 0.5, 0.507, 0.579
50,0.488, 0.5, 0.492, 0.580





==> fig/varying_n_vs_performance.txt <==
0, 0.488, 0.488, 0.488, 0.488
3,0.488, 0.521, 0.513, 0.562
5,0.488, 0.505, 0.510, 0.561
10,0.488, 0.505, 0.507, 0.568 
15,0.488, 0.502, 0.503, 0.572
25,0.488, 0.495, 0.493, 0.572
50,0.488, 0.457, 0.459, 0.571




